UnityBench-Mini3D: Evaluating LLM Agents for 3D Game Development in Unity

Game development stresses coding agents in ways general software engineering does not: correctness depends on how engine APIs, serialized scene state, and runtime behavior interact, not on source code alone. Existing benchmarks mainly target platforms such as Godot and heavily rely on LLM judges or coarse task-level outcomes. We present UnityBench-Mini3D, a benchmark of 77 project-level Unity tasks organized around seven expert-defined skill categories rather than tutorials or genres, with three difficulty tiers. Each task pairs a complete Unity project with natural-language requirements and is evaluated using 1,178 held-out, human-authored milestone tests covering scene structure, component configuration, and runtime behavior. This in-engine evaluation provides deterministic partial credit, localizes failures, and distinguishes partial implementations from complete solutions without relying on subjective judges. Across 21 models and 9 coding harnesses, the average pass rate reaches 80.9% on easy tasks but falls to 35.2% on hard tasks, with just 57.7% overall. UnityBench-Mini3D provides a reproducible, diagnostic testbed distinguishing systems across difficulty levels.

==> figures/appendix/screenshot/golden-screenshots-640p/manifest.json <==
{
  "image_count": 77,
  "task_count": 77,
  "resize_dimension": "Width",
  "target_pixels": 640,
  "format": "JPEG",
  "quality": 88,
  "images": [
    {
      "task": "0000-AutoDoor",
      "filename": "0000-AutoDoor.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0000-AutoDoor.png",
      "width": 640,
      "height": 360,
      "bytes": 13043,
      "sha256": "6960251ED2B28C12A997F217C1DE0D331372B3817D587D67F7307E33FC7B1C65",
      "source_sha256": "901FE2C6CB8B9A54D70376F477E96DAEA985E8E2DF22BFF487CF39F6EC60F20B"
    },
    {
      "task": "0001-ObjectIdentificationPrefabSorting",
      "filename": "0001-ObjectIdentificationPrefabSorting.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0001-ObjectIdentificationPrefabSorting.png",
      "width": 640,
      "height": 360,
      "bytes": 12880,
      "sha256": "20A2177F6DE0B595BA703E970E943504922B6DA35824C7CFEA1B820DDBD64840",
      "source_sha256": "49060212C72AE1B8B73F787204EFD2078A8437A62DAC66A691E20B0365607C0C"
    },
    {
      "task": "0002-CubeMove",
      "filename": "0002-CubeMove.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0002-CubeMove.png",
      "width": 640,
      "height": 360,
      "bytes": 12152,
      "sha256": "1E77758BF248D57FD81B482411DE1FBC702B99A77331AA6D670548FD5CEF4DD1",
      "source_sha256": "D4AF07DCC1981485702EEFB63EDAA1ECD5103E365F961C4045F7E3D8F25C0641"
    },
    {
      "task": "0003-CatapultExplosion",
      "filename": "0003-CatapultExplosion.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0003-CatapultExplosion.png",
      "width": 640,
      "height": 360,
      "bytes": 12310,
      "sha256": "84127AB31772CF32427452FADCF24F09F16D91F40C0972CD1900BC9E4A132204",
      "source_sha256": "4E3C3062BAAB14E3E1ED3E6159DC7685A1CC390DDB2C4EC7763CA701CECD12E4"
    },
    {
      "task": "0004-IslandBenchRoadClassification",
      "filename": "0004-IslandBenchRoadClassification.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0004-IslandBenchRoadClassification.png",
      "width": 640,
      "height": 360,
      "bytes": 27901,
      "sha256": "9A0D8DD5B32A40CF7378B6F0A0CF4444997A67E14090C2A835C36F0B0E9A13A7",
      "source_sha256": "931BBB344C59402FDF7CAC67AC73D580ED4515ACC626A31CA0EF608949185E7A"
    },
    {
      "task": "0005-BuildHouseReachability",
      "filename": "0005-BuildHouseReachability.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0005-BuildHouseReachability.png",
      "width": 640,
      "height": 360,
      "bytes": 15626,
      "sha256": "9162C9D2AAEF2BF58097F298D88AA209994C7E6006B72EE73F89EED5058EE559",
      "source_sha256": "1A15631304DC350D17B90289DE64FC86408D3BDCAA881DDA784A115713357DC4"
    },
    {
      "task": "0006-TankTrackAnimation",
      "filename": "0006-TankTrackAnimation.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0006-TankTrackAnimation.png",
      "width": 640,
      "height": 360,
      "bytes": 18862,
      "sha256": "591C3C8FDD5EB0ED8B383C98DFCDA1A8F26DAB35D59DFC5370ACAFFA33C6C6D3",
      "source_sha256": "ADB6CB0135622EC9EFED93C2165000477737A7FE9CC0BE2AB7FD91EACF26ABB2"
    },
    {
      "task": "0007-SkyboxBlackHole",
      "filename": "0007-SkyboxBlackHole.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0007-SkyboxBlackHole.png",
      "width": 640,
      "height": 360,
      "bytes": 27119,
      "sha256": "3DB14CDBAAE6CFFD55CB86DA533F23E9EFFD6FBE2AAC9DE733F07E4B85C141D1",
      "source_sha256": "FB9F4816D18047FC81EAE62495E435145A21057075EFF34FB81F3A69C931BE64"
    },
    {
      "task": "0008-SwordsmanAttack",
      "filename": "0008-SwordsmanAttack.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0008-SwordsmanAttack.png",
      "width": 640,
      "height": 360,
      "bytes": 11204,
      "sha256": "81E89CBA1B88DA4ED1F2DF227BCD2E78006FB8B108CAB2835CAC3D58566AC205",
      "source_sha256": "921E02A5F95FA1E812E65C1D95AA0509A13816335C699441327B8D9BEB9804C8"
    },
    {
      "task": "0009-AnimationEvents",
      "filename": "0009-AnimationEvents.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0009-AnimationEvents.jpg",
      "width": 640,
      "height": 360,
      "bytes": 11381,
      "sha256": "B62B210CBEACCCC568A52FCA08F45434F35A092605B059D276A67D2D8FBC8E3E",
      "source_sha256": "AF278ACCD4223CBC066793E7F9A9FF87A4713641E76300FBF17EA08FA49E67C1"
    },
    {
      "task": "0010-SplitTheUI",
      "filename": "0010-SplitTheUI.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0010-SplitTheUI.png",
      "width": 640,
      "height": 360,
      "bytes": 37279,
      "sha256": "9FCDA5F979ADE5532F35E05971C8DAFB30E551CB3574E0D37D3995C35CE19A9F",
      "source_sha256": "AFEFE4D1FB2D67DFD87B47BCAA2584131D244FCBB8D0EF72D4F6763E6B01F356"
    },
    {
      "task": "0011-CookiesApply",
      "filename": "0011-CookiesApply.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0011-CookiesApply.jpg",
      "width": 640,
      "height": 360,
      "bytes": 9118,
      "sha256": "BD2414C0AAF4C6D23EC147FD90E4D5E5390AC0A32F0580E30BC460D2591585E1",
      "source_sha256": "48DEE611276770839B89AAFA70D3CE73C37137E8317013847D8A2C9BB53AF87F"
    },
    {
      "task": "0012-Smrvfx",
      "filename": "0012-Smrvfx.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0012-Smrvfx.jpg",
      "width": 640,
      "height": 360,
      "bytes": 25476,
      "sha256": "7D6D13B7C0E9CD91F6322F7BF0F2CA6E866BA07505A1DD103336B84CD10C0732",
      "source_sha256": "F089394C8D9D744C7B22899171FC715C3E38EA7458CCF6AFA56A3938BE9E5CBC"
    },
    {
      "task": "0013-M249MachineGun",
      "filename": "0013-M249MachineGun.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0013-M249MachineGun.png",
      "width": 640,
      "height": 360,
      "bytes": 23949,
      "sha256": "5B8D7B5C53E4AD9CA7358CBBD98E17DEDE45CC5B51AFF12789D0247C2C9B4060",
      "source_sha256": "6B7AB8CF4A17D6AC1200284C82C4137B27911A70FBDDFD40E64E31783AB77005"
    },
    {
      "task": "0014-ShootAheadAssetPruning",
      "filename": "0014-ShootAheadAssetPruning.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0014-ShootAheadAssetPruning.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0015-ShootAheadUguiMobileHud",
      "filename": "0015-ShootAheadUguiMobileHud.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0015-ShootAheadUguiMobileHud.png",
      "width": 640,
      "height": 360,
      "bytes": 23392,
      "sha256": "39561064E596EC7B04F12CC0A68F5C14C1EAD937281E41BB2891194A51ADF57A",
      "source_sha256": "86C9FFF43F3453C25868CB75B11A52D44B41A595DA43ADD03E2E34EABEA8A6AD"
    },
    {
      "task": "0016-TexturePipeline",
      "filename": "0016-TexturePipeline.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0016-TexturePipeline.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0017-CreateLOD",
      "filename": "0017-CreateLOD.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0017-CreateLOD.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0018-FindGameObjectsInComplexScene",
      "filename": "0018-FindGameObjectsInComplexScene.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0018-FindGameObjectsInComplexScene.png",
      "width": 640,
      "height": 360,
      "bytes": 42671,
      "sha256": "EE73A46433DD03DB79B7A05531A2FE97F285291B2DF76D0ED812705CF699A656",
      "source_sha256": "62F56209F951FC90CDEA415D489FA2BD0EB6A27C88E2D5660ED285CD10271CAE"
    },
    {
      "task": "0019-AutoTimelineGenerator",
      "filename": "0019-AutoTimelineGenerator.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0019-AutoTimelineGenerator.png",
      "width": 640,
      "height": 360,
      "bytes": 19452,
      "sha256": "E96FA9E562F47BAF6F70C12B4ECC002003137BBF712D9524BB77193DF039EF1F",
      "source_sha256": "E43AAB64E891ABD9BC44242148A694B9D9FCF225F6D441860CC0E55995B2EAE7"
    },
    {
      "task": "0020-InteriorFurniturePlacement",
      "filename": "0020-InteriorFurniturePlacement.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0020-InteriorFurniturePlacement.png",
      "width": 640,
      "height": 360,
      "bytes": 19458,
      "sha256": "CF618B7A2682F01417A319778B4C2996814308B092870D6C9F2183A6ADE43944",
      "source_sha256": "2911F27D2C12D601B30E422085B9D8E4A67A3FCEBB26C99AF86D9636E0EBF1E3"
    },
    {
      "task": "0021-ShootAheadStreetLayout",
      "filename": "0021-ShootAheadStreetLayout.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0021-ShootAheadStreetLayout.png",
      "width": 640,
      "height": 360,
      "bytes": 19303,
      "sha256": "E25AF9D1049E4BA7E6522436F0818971C2C03F32D8C9A20B5C6A42F28DEF0FF1",
      "source_sha256": "65D4EDDBBC6FEA6D1BA865FA75F9A0E02414C017B9B8D952FA58C32EE1D60A7B"
    },
    {
      "task": "0022-ShootAheadReferenceStreet",
      "filename": "0022-ShootAheadReferenceStreet.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0022-ShootAheadReferenceStreet.png",
      "width": 640,
      "height": 360,
      "bytes": 19834,
      "sha256": "9573DEDC8D9FCA9D003EBBC02F59D081833D46C8BC66AD73CD6B8510DEBBD32C",
      "source_sha256": "E0D9BEBA73B88D7E1C2A38EF5E3D5DE20882DD1BE6D3A9733772C2990F0CD9C0"
    },
    {
      "task": "0023-UIRedoBench",
      "filename": "0023-UIRedoBench.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0023-UIRedoBench.png",
      "width": 640,
      "height": 360,
      "bytes": 30907,
      "sha256": "B69F78B06B91A7943A6F86FEE5868F19C23C4E6D48EF40B16359CCA8BDB04042",
      "source_sha256": "29FF6C68D1D5526C01AF1D54D268F4E9A4D7AD57B5E11188FF77AB48337C703C"
    },
    {
      "task": "0024-CoastDunesPineUrpMaterials",
      "filename": "0024-CoastDunesPineUrpMaterials.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0024-CoastDunesPineUrpMaterials.png",
      "width": 640,
      "height": 360,
      "bytes": 17363,
      "sha256": "7A604A5B0463FDA3B1217FE691508ACC5FA9BEC119EBDC6420626FA5B53EEDB2",
      "source_sha256": "CAC9E0CC0A02C80DC621B23964098736D5795E1E9DA982E5EA03430F854F8E83"
    },
    {
      "task": "0025-FPSCompassHUDCalibration",
      "filename": "0025-FPSCompassHUDCalibration.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0025-FPSCompassHUDCalibration.png",
      "width": 640,
      "height": 360,
      "bytes": 11003,
      "sha256": "BE2D03E791F5622D649F6F4057243331BE263BDC242429D53A17E94F519D7CF1",
      "source_sha256": "CB9CA1A331AE82FBC774555BB1F2CD7BE7440EC07CF7797D8BBA541C03C10D37"
    },
    {
      "task": "0026-ShootAheadVehicleWheelPhysics",
      "filename": "0026-ShootAheadVehicleWheelPhysics.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0026-ShootAheadVehicleWheelPhysics.png",
      "width": 640,
      "height": 360,
      "bytes": 15195,
      "sha256": "DEFEFFADA10114B462D8F4477CA6B10BDF705AEA6443BFDACE575852217141EA",
      "source_sha256": "57B9CDA51A6764CD82F9CAE7BA3D2B4E0AD781A4508FE8105EFF78FEB9EA07E4"
    },
    {
      "task": "0027-VolumeBoundsOrganizer",
      "filename": "0027-VolumeBoundsOrganizer.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0027-VolumeBoundsOrganizer.jpg",
      "width": 640,
      "height": 360,
      "bytes": 11433,
      "sha256": "D98A7A77448CF95C8C3BE2DBB451A3CBFFE6CFECE4ADA666A28E98DB584316FA",
      "source_sha256": "B12AA74B41229BC799F30843919FF1C3CBA9AE054C9AE3202F5EAEBA762CC6B0"
    },
    {
      "task": "0028-ImportExportPackages",
      "filename": "0028-ImportExportPackages.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0028-ImportExportPackages.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0029-AnimatorLayer",
      "filename": "0029-AnimatorLayer.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0029-AnimatorLayer.jpg",
      "width": 640,
      "height": 360,
      "bytes": 11502,
      "sha256": "AB177D532DC60BD96A1E31263AB653ABDCFCB190118EEDE61B366DF34C00A3D5",
      "source_sha256": "93B9620AD04CAF0D8951638641C79B016982E14D5A86C579B66CBFFC8292DBCD"
    },
    {
      "task": "0030-Fireworks-TrailingSmoke",
      "filename": "0030-Fireworks-TrailingSmoke.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0030-Fireworks-TrailingSmoke.jpg",
      "width": 640,
      "height": 360,
      "bytes": 10129,
      "sha256": "89D683CD253F05BC877FA5F02E43016282175C503E49A8337EF3CE7BA754331E",
      "source_sha256": "D916E577B1E4A2B99943632B8CE94B74E1777641AAF698E7ECD39B8297B7613A"
    },
    {
      "task": "0031-Fireworks-TrailingSparks",
      "filename": "0031-Fireworks-TrailingSparks.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0031-Fireworks-TrailingSparks.jpg",
      "width": 640,
      "height": 360,
      "bytes": 11072,
      "sha256": "0C4B690035A95913C5C6E6FEC9AA16DCCC871B2A7E110B480823F8D326942A34",
      "source_sha256": "17815A7F2E10F77DFDD116B2719B590A1DF4F8060CDBCD8DAA9A5AAAE911AAA3"
    },
    {
      "task": "0032-Fireworks-HeadHalo",
      "filename": "0032-Fireworks-HeadHalo.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0032-Fireworks-HeadHalo.jpg",
      "width": 640,
      "height": 360,
      "bytes": 11277,
      "sha256": "FF9216175BC99620DC47C9849DD60BCA418A7278A10465313F28354B2526BDCD",
      "source_sha256": "AE1094D50196DA1AB39C63E31A754F2895C0CE191CC0FC63D1322E60440575A5"
    },
    {
      "task": "0033-Fireworks-ExplosionEffect",
      "filename": "0033-Fireworks-ExplosionEffect.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0033-Fireworks-ExplosionEffect.jpg",
      "width": 640,
      "height": 360,
      "bytes": 14510,
      "sha256": "164EA7F6DAEF6031320643217A6A1539ED8CD34E7CA6111B2744DD296F7BD501",
      "source_sha256": "97BBAF2DDC7F6DB4BE7B3E75988AD7C8C5CEFFEC4B4B6E54BC78440AAABA8CB6"
    },
    {
      "task": "0034-SciFiRoomVariants",
      "filename": "0034-SciFiRoomVariants.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0034-SciFiRoomVariants.png",
      "width": 640,
      "height": 360,
      "bytes": 13664,
      "sha256": "107F02E91952291B31AC8A0435A0476D5B12F9CF38E231AD3675EAF0451023CB",
      "source_sha256": "33AF706FAC8A981C4E45343641ED27955A92702DD27600CDEDB5DFDB19F4B1F6"
    },
    {
      "task": "0035-HumanoidIK",
      "filename": "0035-HumanoidIK.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0035-HumanoidIK.jpg",
      "width": 640,
      "height": 361,
      "bytes": 13231,
      "sha256": "3388173037D9872380914998BB9445C84BF3C61671AD762B4EDC1E6388AAE2BA",
      "source_sha256": "29CB8481BF8FFFC811A2B44419F775BB8912D0879042ABEF98E9EBF9DCEA93BB"
    },
    {
      "task": "0036-NavMeshAgentOffMeshLink",
      "filename": "0036-NavMeshAgentOffMeshLink.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0036-NavMeshAgentOffMeshLink.png",
      "width": 640,
      "height": 360,
      "bytes": 25326,
      "sha256": "8A6A1DDA166936326B2DDE55885DBB242E6632ADBDEB62CE3F33E226CE34303B",
      "source_sha256": "2139676CE4AA77AAC0AD3B5DC8B87616B4963C4D2D02B74CD96C06A0F4D0FE8F"
    },
    {
      "task": "0037-ClassificationOfParticleSystem",
      "filename": "0037-ClassificationOfParticleSystem.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0037-ClassificationOfParticleSystem.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0038-DynamicRainEffect",
      "filename": "0038-DynamicRainEffect.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0038-DynamicRainEffect.jpg",
      "width": 640,
      "height": 360,
      "bytes": 15920,
      "sha256": "4174011B09327A0062090199D74717464D478715A994A26D1158A85F3B07B477",
      "source_sha256": "4441B85E16D3A15719BF867D1E092CDD2ECA89AC059678F3590BC97633A613FE"
    },
    {
      "task": "0039-RollingBallCheckpointCourse",
      "filename": "0039-RollingBallCheckpointCourse.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0039-RollingBallCheckpointCourse.png",
      "width": 640,
      "height": 360,
      "bytes": 17228,
      "sha256": "8AC55740226A147EE6698C704FB5582D39C066C0B181CDB47DA5EE9CA0F01045",
      "source_sha256": "DFB86A580DF1F4E78B05A72ADB565E04668CBBAD38F195C5E90E53430B032748"
    },
    {
      "task": "0040-ObjectIdentificationPrefabSorting",
      "filename": "0040-ObjectIdentificationPrefabSorting.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0040-ObjectIdentificationPrefabSorting.png",
      "width": 640,
      "height": 360,
      "bytes": 9353,
      "sha256": "2446787CE9EB014322F54504522988CF13E35DF04B4D9BA6FD46373807E67C75",
      "source_sha256": "463744EFA18BA709A5B8F8A0A231B54970A711C7C5964CCD76759817B1D6EF80"
    },
    {
      "task": "0041-ExcavatorAnimationClipDigDump",
      "filename": "0041-ExcavatorAnimationClipDigDump.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0041-ExcavatorAnimationClipDigDump.png",
      "width": 640,
      "height": 360,
      "bytes": 13193,
      "sha256": "D072C35AADA1121A275231D127360F8246B17647FA9B406755F58B04FF4E840C",
      "source_sha256": "CD8051E7F6E6A3AD7112E9250FBF7DEF61F29C88ED27C3BAF8A53F926E6745FC"
    },
    {
      "task": "0042-PrefabSharedMaterialIsolation",
      "filename": "0042-PrefabSharedMaterialIsolation.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0042-PrefabSharedMaterialIsolation.png",
      "width": 640,
      "height": 360,
      "bytes": 9110,
      "sha256": "82EE5A58EE780BFA252654519975F101797B7A39C39825D0396137A0B299AB59",
      "source_sha256": "56820AC1CB83B8D4EB89468318CB7F06E269708247376F977D03E5EC250697E8"
    },
    {
      "task": "0043-MazeObstacleParenting",
      "filename": "0043-MazeObstacleParenting.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0043-MazeObstacleParenting.png",
      "width": 640,
      "height": 360,
      "bytes": 11489,
      "sha256": "C531E115CDA3E9E4E3D418D3C48E9E1B250F24D0226FFDE5096AF88587862E83",
      "source_sha256": "C0A50D3D80A4D0D82B02EB2FE5DC9E9AB1A29F4296C975904B5F50F4D572BEF2"
    },
    {
      "task": "0044-ColliderWrappingChallenge",
      "filename": "0044-ColliderWrappingChallenge.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0044-ColliderWrappingChallenge.png",
      "width": 640,
      "height": 360,
      "bytes": 31946,
      "sha256": "1EB113F11B8A1B5DBFF58E1702AE2D86041455DFF1ABBC045DA41EADCF68A5E5",
      "source_sha256": "BC5DB6A78456EF103BCA148EE562E32426CB67FA1D15B58EACBA68B925EEC2CD"
    },
    {
      "task": "0045-InteractableLeaves",
      "filename": "0045-InteractableLeaves.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0045-InteractableLeaves.jpg",
      "width": 640,
      "height": 360,
      "bytes": 56672,
      "sha256": "75CBDBDA7424E56EBD259F27673565E612B80E9CCBD69F84D1E6965DB34D2672",
      "source_sha256": "4BEE59BB71CE19333DA6A44A703EAFAD41594D9A9206653AD4520FF02347C4EE"
    },
    {
      "task": "0046-AnimationScriptPlayable",
      "filename": "0046-AnimationScriptPlayable.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0046-AnimationScriptPlayable.png",
      "width": 640,
      "height": 360,
      "bytes": 18740,
      "sha256": "6176433FFDE4C54990DF8ABCBA2B4FC25DCAC8149B2138E3DDA6E3E242554036",
      "source_sha256": "315FE38A13BCF48FC0B3FB22815ADE64F4B1A43048791AC554F7CD3685DE2CB6"
    },
    {
      "task": "0047-DynamicDissolve",
      "filename": "0047-DynamicDissolve.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0047-DynamicDissolve.jpg",
      "width": 640,
      "height": 360,
      "bytes": 13027,
      "sha256": "9845EAEDC41767E8C17A07AF5900C27525133975E4B67CC53A4B64C25519813F",
      "source_sha256": "32DAD196624254A1B15B0FF8B9D8B5483805A08E0DBCBEDD0B647E734D5D145D"
    },
    {
      "task": "0048-RoadsideJointPhysics",
      "filename": "0048-RoadsideJointPhysics.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0048-RoadsideJointPhysics.png",
      "width": 640,
      "height": 364,
      "bytes": 13480,
      "sha256": "38F1A2C79D5C3EEBB333DCF50456B6132E5B30EFE29FA479EB9024AD9409DDB7",
      "source_sha256": "2705A13985BB1532727C75ED4B56C8106B3AB8C8A886E57648AE7BFA4186E077"
    },
    {
      "task": "0049-UIDocument",
      "filename": "0049-UIDocument.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0049-UIDocument.jpg",
      "width": 640,
      "height": 360,
      "bytes": 6553,
      "sha256": "E0046B372934E86E8C0458432C85F3D8FD65267BFD06A24846C8A06A0F8A6509",
      "source_sha256": "1BFAEE080A7E2812742B0EF36B8FEC2A895E2C5B841BC2185F17CE3D77016E5D"
    },
    {
      "task": "0050-UIToolkitSnake",
      "filename": "0050-UIToolkitSnake.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0050-UIToolkitSnake.jpg",
      "width": 640,
      "height": 360,
      "bytes": 30910,
      "sha256": "EB294A50152F14A32114D39AFCCDD2970C3BC7D7E1DB28F843D5D09C31C874A6",
      "source_sha256": "0CA0097177FBFA20AF475CBBB1A3188E5BF537025CC07BF875F0716F7B5853F6"
    },
    {
      "task": "0051-AnimationClassification",
      "filename": "0051-AnimationClassification.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0051-AnimationClassification.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0052-URPPipelineConfiguration",
      "filename": "0052-URPPipelineConfiguration.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0052-URPPipelineConfiguration.png",
      "width": 640,
      "height": 360,
      "bytes": 13557,
      "sha256": "5E159A63219E4B2F6333C93BD563F3DA242D8F39D05B74C42C3CD24548FD227B",
      "source_sha256": "B1E502D0A01A50F5D43652C28096227A76173B3B3A80B15D06115D9D0DA73033"
    },
    {
      "task": "0053-PhysicsMaterial",
      "filename": "0053-PhysicsMaterial.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0053-PhysicsMaterial.png",
      "width": 640,
      "height": 360,
      "bytes": 16466,
      "sha256": "61EB3F39E547F8A45F7F10E123671774CA08047BBB3B5D4873ACF704EA1FB86F",
      "source_sha256": "A49E8C2D47C4BC51C7E300C9F0C866540301120489D6E026ADCBF539553A8A14"
    },
    {
      "task": "0054-ProceduralSkinnedCloth",
      "filename": "0054-ProceduralSkinnedCloth.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0054-ProceduralSkinnedCloth.png",
      "width": 640,
      "height": 360,
      "bytes": 17112,
      "sha256": "9D1DA5CFE21DBCE258A5299916873DA49735F6EC3FD0C40F7438DECF284BF5F6",
      "source_sha256": "05D0A102982A18B2340337670223B07BBCFEBCAF72EB1829514D283361541685"
    },
    {
      "task": "0055-ArcherAnimatorController",
      "filename": "0055-ArcherAnimatorController.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0055-ArcherAnimatorController.png",
      "width": 640,
      "height": 360,
      "bytes": 14075,
      "sha256": "5D3B4AC3C95C5D01708795EF6BAFD6CEE54D5DF3091027B3F83D95CFDD2E4748",
      "source_sha256": "50E6E088A97BC9E4A7DD8389C529B445E455B5E34EA0A34D3C25A9FD93E60012"
    },
    {
      "task": "0056-RigidbodyCharacterControllerParity",
      "filename": "0056-RigidbodyCharacterControllerParity.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0056-RigidbodyCharacterControllerParity.png",
      "width": 640,
      "height": 360,
      "bytes": 15188,
      "sha256": "6E7E1F4A9F4497172B6414423998F57A430EBB8452ED74DCD001DAEE175E4F94",
      "source_sha256": "E2584B5BC3DFAD08015931B4649BFAEA7A83DBB767EC6D1611BCD1CD00ABF201"
    },
    {
      "task": "0057-VoxelWormsTerrain",
      "filename": "0057-VoxelWormsTerrain.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0057-VoxelWormsTerrain.png",
      "width": 640,
      "height": 360,
      "bytes": 33426,
      "sha256": "42637FC4D50C896CC00FC3D4659DBF2F76FEB06DA028E6F099752AFDC1C152D4",
      "source_sha256": "EE476C1925972D10A6C08FA4DC753993D33B61FAB1D57017687A2F0F68A60354"
    },
    {
      "task": "0059-RainEmitter",
      "filename": "0059-RainEmitter.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0059-RainEmitter.png",
      "width": 640,
      "height": 360,
      "bytes": 29651,
      "sha256": "720251ADB81D57D6E38BBF6251B05F8ABD8631029FAAAC260BE661183E43C1FA",
      "source_sha256": "04F27B71626C9AE9DF7C192A35D21F34285AC223ACB458FC79D5E68D1E56B85A"
    },
    {
      "task": "0060-GunShotSound",
      "filename": "0060-GunShotSound.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0060-GunShotSound.png",
      "width": 640,
      "height": 360,
      "bytes": 24958,
      "sha256": "EE7BCE68AA8E34BC906192000606317E87BEAB3B2793FC28A37A1A375004F417",
      "source_sha256": "8988A2644CF709CEBE190076BACBD2C9157B3666B437467E689329292D1C61AC"
    },
    {
      "task": "0062-UIToolkitBubbleDragon",
      "filename": "0062-UIToolkitBubbleDragon.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0062-UIToolkitBubbleDragon.jpg",
      "width": 640,
      "height": 360,
      "bytes": 34869,
      "sha256": "53B6DFA30C4E293D51C588A32D972E3CAF9DEDA5D70C0DAC64FF3613D34111BD",
      "source_sha256": "3F7D9EC08310B489F73E964042966810051B793D5BC254F96FF76FEFBF0AB473"
    },
    {
      "task": "0063-MinimapRealization",
      "filename": "0063-MinimapRealization.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0063-MinimapRealization.png",
      "width": 640,
      "height": 360,
      "bytes": 82565,
      "sha256": "02D192BA74FA58EB554C7EB7999B8D87AE398F78C0FEE670F5C560AC9ADAFAEA",
      "source_sha256": "121BF20963ACF1741F7EEF40BC1B6BC966972E019C7E275934C4E84B0F4064A1"
    },
    {
      "task": "0065-ShootAheadSplitBodyAim",
      "filename": "0065-ShootAheadSplitBodyAim.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0065-ShootAheadSplitBodyAim.png",
      "width": 640,
      "height": 360,
      "bytes": 14490,
      "sha256": "70223BDEB6BBCC739039E1BE7DC6BC7B5CDB6A8AB3994363BA61B676F4193B40",
      "source_sha256": "49C5165A18C215A73049D0ABC9453802F6A6CB3918F7AFAD754F340183C72226"
    },
    {
      "task": "0066-Shop3DLetters",
      "filename": "0066-Shop3DLetters.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0066-Shop3DLetters.png",
      "width": 640,
      "height": 360,
      "bytes": 36748,
      "sha256": "58851A912F4118A7D999A0004B509F970E9C9CFE1F97FA8F79A963F77B5C1FC9",
      "source_sha256": "FEA314DA02622A706995422F17A2AE9771906CD39202640E2AD311B9FCCEC5C5"
    },
    {
      "task": "0067-TerrainRiverWaterAssembly",
      "filename": "0067-TerrainRiverWaterAssembly.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0067-TerrainRiverWaterAssembly.png",
      "width": 640,
      "height": 360,
      "bytes": 19350,
      "sha256": "60F80A04B7BB98539CCECB432AA0920865C72CF1B0369EBAFECEC53958C9E489",
      "source_sha256": "0F9B4A9B897CBAC792DDB0A874A8D5DC66881309EDDA73E444E720DE02BF09C8"
    },
    {
      "task": "0068-ShanghaiCircuitTerrainPaint",
      "filename": "0068-ShanghaiCircuitTerrainPaint.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0068-ShanghaiCircuitTerrainPaint.png",
      "width": 640,
      "height": 360,
      "bytes": 35272,
      "sha256": "544B3A14262A2F1D71209460EECFBDB7417FF3229A74118309824D779CCD0BAE",
      "source_sha256": "839AE3582B0704C41B0FF48141E4DB9DFFFF61D91AE60C48AC333E745A0AD921"
    },
    {
      "task": "0069-TrenchAssembly",
      "filename": "0069-TrenchAssembly.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0069-TrenchAssembly.png",
      "width": 640,
      "height": 360,
      "bytes": 34138,
      "sha256": "D4DDDCE2741E38C22AB37E3160D4EF134D6A54831BC370E8C5089FA252FE1AB6",
      "source_sha256": "B6D7819104E019D9873AC09C1B46CB31F9856751FF13495C187B29D3AFA7649F"
    },
    {
      "task": "0070-CameraPlacement",
      "filename": "0070-CameraPlacement.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0070-CameraPlacement.png",
      "width": 640,
      "height": 360,
      "bytes": 8139,
      "sha256": "075405506FDAB34F25958A2FF946BDCCB992452B4217CE3E683A70C7C1CDF264",
      "source_sha256": "3998C2BFA40256AE57EDB146572847600BB4E091C6C33F69FB3D74CE2AFE91E4"
    },
    {
      "task": "0071-PlantsDecoration",
      "filename": "0071-PlantsDecoration.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0071-PlantsDecoration.png",
      "width": 640,
      "height": 360,
      "bytes": 35494,
      "sha256": "4662C25E682B2E5AFCD4FFFBC54E3A7E18EE4C17A8DF624211EB0C79057E34BF",
      "source_sha256": "B27DBB833D6145CAFE3B4499C8AA2F6384F6C3891A6E35BA3441A9C62F6B083F"
    },
    {
      "task": "0072-CastleDestruction",
      "filename": "0072-CastleDestruction.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0072-CastleDestruction.png",
      "width": 640,
      "height": 360,
      "bytes": 15475,
      "sha256": "0DCA81641E873683115545C05A32087F613C1A15C2CD0F597AC61C07AD58CD2A",
      "source_sha256": "97830F0E480D55FC04E17CBB020AF4D0F85746D9E45D3C95CAE67E2EF4185F65"
    },
    {
      "task": "0073-CastleConstruction",
      "filename": "0073-CastleConstruction.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0073-CastleConstruction.png",
      "width": 640,
      "height": 360,
      "bytes": 11917,
      "sha256": "DC0515BBB6D510164A3C7EDFAE5F60738910C654B9C90BB731D474A48BA5A4C8",
      "source_sha256": "03430A8F50C4F252DDDBAA73A337FF9F0A1F8850628CECC7B3E16EE4B4E759CB"
    },
    {
      "task": "0075-CrystalFragment",
      "filename": "0075-CrystalFragment.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0075-CrystalFragment.png",
      "width": 640,
      "height": 360,
      "bytes": 10018,
      "sha256": "C592235D5B891245A7EDAE0847E9573B166CBFEEDC83F86A8B6D5ECF5E3AE053",
      "source_sha256": "1833AAEA67FCB00D7A0E7387767BB598CD6FA1283A557274AE5A16D7EA7584CA"
    },
    {
      "task": "0076-BuildHouseFromDesign",
      "filename": "0076-BuildHouseFromDesign.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0076-BuildHouseFromDesign.png",
      "width": 640,
      "height": 360,
      "bytes": 17039,
      "sha256": "F4AC8ECB221F45A7A9A649585A75DE6DAC15CA2321A1C6D8B9F4843B9069D7D9",
      "source_sha256": "81FCDC23B0EC5F4D5A302E8D8BB0B935683EF7C337A7F993289192A5D85375C0"
    },
    {
      "task": "0077-TakeOffAndLanding",
      "filename": "0077-TakeOffAndLanding.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0077-TakeOffAndLanding.png",
      "width": 640,
      "height": 360,
      "bytes": 17359,
      "sha256": "652BDFAE9E0E0232731FFDA59A291710B3372F5F95D30960F957895BF3C45E95",
      "source_sha256": "D72147C1F2EFB2E6869F4D4BFD80FA7C9DF3B57B03ED50C794A988588145E909"
    },
    {
      "task": "0078-JetHUD",
      "filename": "0078-JetHUD.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0078-JetHUD.png",
      "width": 640,
      "height": 360,
      "bytes": 20506,
      "sha256": "03C5661B0024CAF659640F489F50EB10A606C156E1AEAC60DA535730E90FDBFE",
      "source_sha256": "5B4791314F84BFFB80DADCE4162471AAF28766AACD6F38ED5350895DC99867D7"
    },
    {
      "task": "0079-FPSRemoteWeaponAnimationSync",
      "filename": "0079-FPSRemoteWeaponAnimationSync.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0079-FPSRemoteWeaponAnimationSync.png",
      "width": 640,
      "height": 360,
      "bytes": 18683,
      "sha256": "0C4A3F53B1B1425DC158AA4FC0496216ECA32C19D2D8E573E85B104DFDA84438",
      "source_sha256": "5FE43F080D75779EB2C6C1734733F2EAEA16FF245D680A2E59D441DA7B9B1660"
    },
    {
      "task": "0080-UrbanRoads",
      "filename": "0080-UrbanRoads.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\golden-screenshots\\0080-UrbanRoads.png",
      "width": 640,
      "height": 360,
      "bytes": 21423,
      "sha256": "1A759D4D1903F67A1F629E71AA2A998D7243DAFBF74EBA67D57D9A01D0C5763D",
      "source_sha256": "DC956E45D72313076C77949435A95D53611A4C9AA964D628A6E75DF80DE8821A"
    }
  ]
}


==> figures/appendix/screenshot/initial-screenshots-640p/manifest.json <==
{
  "image_count": 77,
  "task_count": 77,
  "resize_dimension": "Width",
  "target_pixels": 640,
  "format": "JPEG",
  "quality": 88,
  "images": [
    {
      "task": "0000-AutoDoor",
      "filename": "0000-AutoDoor.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0000-AutoDoor.png",
      "width": 640,
      "height": 360,
      "bytes": 9960,
      "sha256": "5F26675B82A019BD154EFC5ADCFED005C3F8B5BD60D60DD9648BFB3745C5671D",
      "source_sha256": "B5FC2DB406A18C766FA9C462752A412EC90204B100DCCAB380401EBFF547D303"
    },
    {
      "task": "0001-ObjectIdentificationPrefabSorting",
      "filename": "0001-ObjectIdentificationPrefabSorting.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0001-ObjectIdentificationPrefabSorting.png",
      "width": 640,
      "height": 360,
      "bytes": 12880,
      "sha256": "20A2177F6DE0B595BA703E970E943504922B6DA35824C7CFEA1B820DDBD64840",
      "source_sha256": "49060212C72AE1B8B73F787204EFD2078A8437A62DAC66A691E20B0365607C0C"
    },
    {
      "task": "0002-CubeMove",
      "filename": "0002-CubeMove.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0002-CubeMove.png",
      "width": 640,
      "height": 360,
      "bytes": 9960,
      "sha256": "5F26675B82A019BD154EFC5ADCFED005C3F8B5BD60D60DD9648BFB3745C5671D",
      "source_sha256": "B5FC2DB406A18C766FA9C462752A412EC90204B100DCCAB380401EBFF547D303"
    },
    {
      "task": "0003-CatapultExplosion",
      "filename": "0003-CatapultExplosion.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0003-CatapultExplosion.png",
      "width": 640,
      "height": 360,
      "bytes": 6477,
      "sha256": "5E47FDC0D67DF34DD0CD8CD0076DDE67DD3A53B2236EA47D49C6C0350928E6B8",
      "source_sha256": "D457258B9FCADFBE17DA888E0FD6BD631B1FEACD02109CBC67E3B175158EB479"
    },
    {
      "task": "0004-IslandBenchRoadClassification",
      "filename": "0004-IslandBenchRoadClassification.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0004-IslandBenchRoadClassification.png",
      "width": 640,
      "height": 360,
      "bytes": 4307,
      "sha256": "71EBC5A95E5D89D5C38F4B653B8A7D642D59955429871956F777A85A96C7EFEF",
      "source_sha256": "720D874A87572E41E4F253CF4F69449958088884DF58C3BAF46ED78AB17FB613"
    },
    {
      "task": "0005-BuildHouseReachability",
      "filename": "0005-BuildHouseReachability.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0005-BuildHouseReachability.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0006-TankTrackAnimation",
      "filename": "0006-TankTrackAnimation.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0006-TankTrackAnimation.png",
      "width": 640,
      "height": 360,
      "bytes": 18862,
      "sha256": "591C3C8FDD5EB0ED8B383C98DFCDA1A8F26DAB35D59DFC5370ACAFFA33C6C6D3",
      "source_sha256": "ADB6CB0135622EC9EFED93C2165000477737A7FE9CC0BE2AB7FD91EACF26ABB2"
    },
    {
      "task": "0007-SkyboxBlackHole",
      "filename": "0007-SkyboxBlackHole.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0007-SkyboxBlackHole.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0008-SwordsmanAttack",
      "filename": "0008-SwordsmanAttack.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0008-SwordsmanAttack.png",
      "width": 640,
      "height": 360,
      "bytes": 11388,
      "sha256": "1946FE15464B2D292AF0284A6B85DBA30D58EF15100BE9FD4C6F94B3A5B47902",
      "source_sha256": "9E727B05A19C51CDC7AA705354864525F7EE53E98DD87E707684035CB8E88B29"
    },
    {
      "task": "0009-AnimationEvents",
      "filename": "0009-AnimationEvents.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0009-AnimationEvents.png",
      "width": 640,
      "height": 360,
      "bytes": 10095,
      "sha256": "3AD09B9276D4FF22FB70DB908E63E17BDF2FCD5EDCC49C2773617477EFD7AFD6",
      "source_sha256": "A37956A6BCB7E0C146FF2B4072F9343E46F8C0EC3232488AA8187B6C326C7E3D"
    },
    {
      "task": "0010-SplitTheUI",
      "filename": "0010-SplitTheUI.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0010-SplitTheUI.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0011-CookiesApply",
      "filename": "0011-CookiesApply.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0011-CookiesApply.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0012-Smrvfx",
      "filename": "0012-Smrvfx.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0012-Smrvfx.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0013-M249MachineGun",
      "filename": "0013-M249MachineGun.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0013-M249MachineGun.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0014-ShootAheadAssetPruning",
      "filename": "0014-ShootAheadAssetPruning.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0014-ShootAheadAssetPruning.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0015-ShootAheadUguiMobileHud",
      "filename": "0015-ShootAheadUguiMobileHud.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0015-ShootAheadUguiMobileHud.png",
      "width": 640,
      "height": 360,
      "bytes": 4307,
      "sha256": "71EBC5A95E5D89D5C38F4B653B8A7D642D59955429871956F777A85A96C7EFEF",
      "source_sha256": "720D874A87572E41E4F253CF4F69449958088884DF58C3BAF46ED78AB17FB613"
    },
    {
      "task": "0016-TexturePipeline",
      "filename": "0016-TexturePipeline.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0016-TexturePipeline.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0017-CreateLOD",
      "filename": "0017-CreateLOD.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0017-CreateLOD.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0018-FindGameObjectsInComplexScene",
      "filename": "0018-FindGameObjectsInComplexScene.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0018-FindGameObjectsInComplexScene.png",
      "width": 640,
      "height": 360,
      "bytes": 4307,
      "sha256": "71EBC5A95E5D89D5C38F4B653B8A7D642D59955429871956F777A85A96C7EFEF",
      "source_sha256": "720D874A87572E41E4F253CF4F69449958088884DF58C3BAF46ED78AB17FB613"
    },
    {
      "task": "0019-AutoTimelineGenerator",
      "filename": "0019-AutoTimelineGenerator.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0019-AutoTimelineGenerator.png",
      "width": 640,
      "height": 360,
      "bytes": 10095,
      "sha256": "3AD09B9276D4FF22FB70DB908E63E17BDF2FCD5EDCC49C2773617477EFD7AFD6",
      "source_sha256": "A37956A6BCB7E0C146FF2B4072F9343E46F8C0EC3232488AA8187B6C326C7E3D"
    },
    {
      "task": "0020-InteriorFurniturePlacement",
      "filename": "0020-InteriorFurniturePlacement.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0020-InteriorFurniturePlacement.png",
      "width": 640,
      "height": 360,
      "bytes": 16156,
      "sha256": "8C1EE2EAF8B035DA0BCF7FA70D25CE637A5A6009A8D16527704CB7A8C11FD997",
      "source_sha256": "A7E265845EDBC42F52989EF90D8C09F2F0CBC92295DAF37B4F0CD11ECFDC4247"
    },
    {
      "task": "0021-ShootAheadStreetLayout",
      "filename": "0021-ShootAheadStreetLayout.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0021-ShootAheadStreetLayout.png",
      "width": 640,
      "height": 360,
      "bytes": 9989,
      "sha256": "E70C131F0035143F9021F281F5EAE71280AFAA05FA4B201FEA1058840F607624",
      "source_sha256": "9A06C7FEC5978C65B2B90D532E6B2976134A1498CA7DF57746D65373B9BC2364"
    },
    {
      "task": "0022-ShootAheadReferenceStreet",
      "filename": "0022-ShootAheadReferenceStreet.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0022-ShootAheadReferenceStreet.png",
      "width": 640,
      "height": 360,
      "bytes": 9989,
      "sha256": "E70C131F0035143F9021F281F5EAE71280AFAA05FA4B201FEA1058840F607624",
      "source_sha256": "9A06C7FEC5978C65B2B90D532E6B2976134A1498CA7DF57746D65373B9BC2364"
    },
    {
      "task": "0023-UIRedoBench",
      "filename": "0023-UIRedoBench.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0023-UIRedoBench.png",
      "width": 640,
      "height": 360,
      "bytes": 4307,
      "sha256": "71EBC5A95E5D89D5C38F4B653B8A7D642D59955429871956F777A85A96C7EFEF",
      "source_sha256": "720D874A87572E41E4F253CF4F69449958088884DF58C3BAF46ED78AB17FB613"
    },
    {
      "task": "0024-CoastDunesPineUrpMaterials",
      "filename": "0024-CoastDunesPineUrpMaterials.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0024-CoastDunesPineUrpMaterials.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0025-FPSCompassHUDCalibration",
      "filename": "0025-FPSCompassHUDCalibration.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0025-FPSCompassHUDCalibration.png",
      "width": 640,
      "height": 360,
      "bytes": 8156,
      "sha256": "F9570EFB3799709DC3A53BAC2628064878442897AA95925E3F88A59410BFB659",
      "source_sha256": "3E3F584EF4D8168757A8622ED1C6E30021A7310DBF993137EB7BF23AD74D3B49"
    },
    {
      "task": "0026-ShootAheadVehicleWheelPhysics",
      "filename": "0026-ShootAheadVehicleWheelPhysics.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0026-ShootAheadVehicleWheelPhysics.png",
      "width": 640,
      "height": 360,
      "bytes": 11820,
      "sha256": "CC6229324EF9A32343E9FB659EDD326664A719C0159F5C0EE99C64FED1CF488E",
      "source_sha256": "B726128F85838D974EE8828D4C92E9D8D633CEEF949118432C05BE7540F1BE1E"
    },
    {
      "task": "0027-VolumeBoundsOrganizer",
      "filename": "0027-VolumeBoundsOrganizer.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0027-VolumeBoundsOrganizer.png",
      "width": 640,
      "height": 360,
      "bytes": 10379,
      "sha256": "BD5C59EB0C6510DC0CE3C15DC5B2190CCD8C91631B04BD170C3CD912E8C32E0C",
      "source_sha256": "E4EAFBB55A5108FA7C1202D85071FB183865788C12EE35CFEF5F816CEBBDB92A"
    },
    {
      "task": "0028-ImportExportPackages",
      "filename": "0028-ImportExportPackages.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0028-ImportExportPackages.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0029-AnimatorLayer",
      "filename": "0029-AnimatorLayer.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0029-AnimatorLayer.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0030-Fireworks-TrailingSmoke",
      "filename": "0030-Fireworks-TrailingSmoke.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0030-Fireworks-TrailingSmoke.png",
      "width": 640,
      "height": 360,
      "bytes": 9960,
      "sha256": "5F26675B82A019BD154EFC5ADCFED005C3F8B5BD60D60DD9648BFB3745C5671D",
      "source_sha256": "B5FC2DB406A18C766FA9C462752A412EC90204B100DCCAB380401EBFF547D303"
    },
    {
      "task": "0031-Fireworks-TrailingSparks",
      "filename": "0031-Fireworks-TrailingSparks.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0031-Fireworks-TrailingSparks.png",
      "width": 640,
      "height": 360,
      "bytes": 9960,
      "sha256": "5F26675B82A019BD154EFC5ADCFED005C3F8B5BD60D60DD9648BFB3745C5671D",
      "source_sha256": "B5FC2DB406A18C766FA9C462752A412EC90204B100DCCAB380401EBFF547D303"
    },
    {
      "task": "0032-Fireworks-HeadHalo",
      "filename": "0032-Fireworks-HeadHalo.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0032-Fireworks-HeadHalo.png",
      "width": 640,
      "height": 360,
      "bytes": 9960,
      "sha256": "5F26675B82A019BD154EFC5ADCFED005C3F8B5BD60D60DD9648BFB3745C5671D",
      "source_sha256": "B5FC2DB406A18C766FA9C462752A412EC90204B100DCCAB380401EBFF547D303"
    },
    {
      "task": "0033-Fireworks-ExplosionEffect",
      "filename": "0033-Fireworks-ExplosionEffect.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0033-Fireworks-ExplosionEffect.png",
      "width": 640,
      "height": 360,
      "bytes": 9960,
      "sha256": "5F26675B82A019BD154EFC5ADCFED005C3F8B5BD60D60DD9648BFB3745C5671D",
      "source_sha256": "B5FC2DB406A18C766FA9C462752A412EC90204B100DCCAB380401EBFF547D303"
    },
    {
      "task": "0034-SciFiRoomVariants",
      "filename": "0034-SciFiRoomVariants.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0034-SciFiRoomVariants.png",
      "width": 640,
      "height": 360,
      "bytes": 9989,
      "sha256": "E70C131F0035143F9021F281F5EAE71280AFAA05FA4B201FEA1058840F607624",
      "source_sha256": "9A06C7FEC5978C65B2B90D532E6B2976134A1498CA7DF57746D65373B9BC2364"
    },
    {
      "task": "0035-HumanoidIK",
      "filename": "0035-HumanoidIK.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0035-HumanoidIK.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0036-NavMeshAgentOffMeshLink",
      "filename": "0036-NavMeshAgentOffMeshLink.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0036-NavMeshAgentOffMeshLink.png",
      "width": 640,
      "height": 360,
      "bytes": 25326,
      "sha256": "8A6A1DDA166936326B2DDE55885DBB242E6632ADBDEB62CE3F33E226CE34303B",
      "source_sha256": "2139676CE4AA77AAC0AD3B5DC8B87616B4963C4D2D02B74CD96C06A0F4D0FE8F"
    },
    {
      "task": "0037-ClassificationOfParticleSystem",
      "filename": "0037-ClassificationOfParticleSystem.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0037-ClassificationOfParticleSystem.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0038-DynamicRainEffect",
      "filename": "0038-DynamicRainEffect.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0038-DynamicRainEffect.png",
      "width": 640,
      "height": 360,
      "bytes": 10087,
      "sha256": "0B4ABF5B632972600A1444F7DE8BD426006E41FE3D6AA2523B5905523CA94F6E",
      "source_sha256": "53C813D575CA9AB2697C808305A68AA69D15DB22CD70F72F3C8C54D6AC7CB184"
    },
    {
      "task": "0039-RollingBallCheckpointCourse",
      "filename": "0039-RollingBallCheckpointCourse.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0039-RollingBallCheckpointCourse.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0040-ObjectIdentificationPrefabSorting",
      "filename": "0040-ObjectIdentificationPrefabSorting.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0040-ObjectIdentificationPrefabSorting.png",
      "width": 640,
      "height": 360,
      "bytes": 9353,
      "sha256": "2446787CE9EB014322F54504522988CF13E35DF04B4D9BA6FD46373807E67C75",
      "source_sha256": "463744EFA18BA709A5B8F8A0A231B54970A711C7C5964CCD76759817B1D6EF80"
    },
    {
      "task": "0041-ExcavatorAnimationClipDigDump",
      "filename": "0041-ExcavatorAnimationClipDigDump.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0041-ExcavatorAnimationClipDigDump.png",
      "width": 640,
      "height": 360,
      "bytes": 9095,
      "sha256": "96B905A5931DF4775971084C1490FBD8956F1359C500D73E065C4D3A85185857",
      "source_sha256": "480CDF421572B4A08365CD910E7C21FA7327B7D4739478CF402132B869F5D85E"
    },
    {
      "task": "0042-PrefabSharedMaterialIsolation",
      "filename": "0042-PrefabSharedMaterialIsolation.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0042-PrefabSharedMaterialIsolation.png",
      "width": 640,
      "height": 360,
      "bytes": 10647,
      "sha256": "2DCEE720ED6C149651676D47A368F65CEBCE0A4FDDADB349F1986A9BA2D325B0",
      "source_sha256": "33F50013C90BD8FE52AD939BE6FFA9DF0693E740A81FCA004BC77E2FF20218B4"
    },
    {
      "task": "0043-MazeObstacleParenting",
      "filename": "0043-MazeObstacleParenting.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0043-MazeObstacleParenting.png",
      "width": 640,
      "height": 360,
      "bytes": 6676,
      "sha256": "8AD52EFB8823A2623D316FD9AF66E5288F90287E6D4757BB935A83D5DD068F79",
      "source_sha256": "E8EA23564D28BF58D97C74059806FE79BEA1C08F21FEC43E0C27BB26BAE54D46"
    },
    {
      "task": "0044-ColliderWrappingChallenge",
      "filename": "0044-ColliderWrappingChallenge.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0044-ColliderWrappingChallenge.png",
      "width": 640,
      "height": 360,
      "bytes": 23660,
      "sha256": "8C18A6C5E8A9C4A2FF4E880B1FA181A716D47D63025873016AB2270A3E31E968",
      "source_sha256": "583306493A5D55A242663936B90D9164ABD6FAB4FE39C1DB1C082B6B6A7F86DC"
    },
    {
      "task": "0045-InteractableLeaves",
      "filename": "0045-InteractableLeaves.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0045-InteractableLeaves.png",
      "width": 640,
      "height": 360,
      "bytes": 9809,
      "sha256": "64C2FC366EDB4063324685CA0BC8818FC6093575C46DC8B8B08928C8E2969C8D",
      "source_sha256": "79C113D87F67C1022187F667CBBEAE0F6575B900859BAB5FB1F9883A987A2808"
    },
    {
      "task": "0046-AnimationScriptPlayable",
      "filename": "0046-AnimationScriptPlayable.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0046-AnimationScriptPlayable.png",
      "width": 640,
      "height": 360,
      "bytes": 10663,
      "sha256": "B3454FC872C62116D48431CCC30C7C4D7B49F83984FB6FB68A114090C7829BBD",
      "source_sha256": "649C049108E39FCDE9EF505316D4DB92760970A069BD468B9558E2C64D586223"
    },
    {
      "task": "0047-DynamicDissolve",
      "filename": "0047-DynamicDissolve.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0047-DynamicDissolve.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0048-RoadsideJointPhysics",
      "filename": "0048-RoadsideJointPhysics.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0048-RoadsideJointPhysics.png",
      "width": 640,
      "height": 360,
      "bytes": 8662,
      "sha256": "3E09F22784B58A111E0914B37406244B0D806958447B1D6F1949AD628015FE6B",
      "source_sha256": "31AA3B1D71B159D5EAF45E0D95F2C8A25962E141DEB39F5627CAE46656A8355A"
    },
    {
      "task": "0049-UIDocument",
      "filename": "0049-UIDocument.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0049-UIDocument.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0050-UIToolkitSnake",
      "filename": "0050-UIToolkitSnake.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0050-UIToolkitSnake.png",
      "width": 640,
      "height": 360,
      "bytes": 4308,
      "sha256": "CFC6186F8A39966E678F62404D8F0C03FA1E602432FE24F614804467580EC4C8",
      "source_sha256": "77C22A863D6A3AB8DB8917E3532A6CCC396AEB5A4B321A1CE888617E80C59FB6"
    },
    {
      "task": "0051-AnimationClassification",
      "filename": "0051-AnimationClassification.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0051-AnimationClassification.png",
      "width": 640,
      "height": 360,
      "bytes": 10212,
      "sha256": "22986B3A6B085F72DE2D7134BAFCBF60C87C734957E4DF0BEDD4DD8687F37C09",
      "source_sha256": "3A550F39A654B08721B0C70FCF3D2E0675ADA7E0AA3CA798D742D72B56AE7E68"
    },
    {
      "task": "0052-URPPipelineConfiguration",
      "filename": "0052-URPPipelineConfiguration.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0052-URPPipelineConfiguration.png",
      "width": 640,
      "height": 360,
      "bytes": 4307,
      "sha256": "71EBC5A95E5D89D5C38F4B653B8A7D642D59955429871956F777A85A96C7EFEF",
      "source_sha256": "720D874A87572E41E4F253CF4F69449958088884DF58C3BAF46ED78AB17FB613"
    },
    {
      "task": "0053-PhysicsMaterial",
      "filename": "0053-PhysicsMaterial.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0053-PhysicsMaterial.png",
      "width": 640,
      "height": 360,
      "bytes": 12207,
      "sha256": "29D17B9C6A61DEFD8ACE5A6429BE639BBD80E7870AC2018F6C2E7FD0B2CB0F55",
      "source_sha256": "1C48ED8E7816B8E6FCB26956456C91EF07E1763D416B1A4602C538A3E3183F53"
    },
    {
      "task": "0054-ProceduralSkinnedCloth",
      "filename": "0054-ProceduralSkinnedCloth.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0054-ProceduralSkinnedCloth.png",
      "width": 640,
      "height": 360,
      "bytes": 14088,
      "sha256": "AC573C4C61FF51F6256B0054A1E4A5C5EB871F46FE462D93499EB664C58A9E13",
      "source_sha256": "16B666EC4A45EA3EB5BA6E25A3F0771BC5EA9E63D7EB155CE7F07D8FA1833A8E"
    },
    {
      "task": "0055-ArcherAnimatorController",
      "filename": "0055-ArcherAnimatorController.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0055-ArcherAnimatorController.png",
      "width": 640,
      "height": 360,
      "bytes": 11841,
      "sha256": "1C2A4E0FDC53BA08DE2A284B377352AD86BD274F47D66B2298B15EA8B9CCC6C7",
      "source_sha256": "A60AF3D3709270DA972826EE65E703FCAF8F14340809BA93BD98E1BC6BF7EDCA"
    },
    {
      "task": "0056-RigidbodyCharacterControllerParity",
      "filename": "0056-RigidbodyCharacterControllerParity.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0056-RigidbodyCharacterControllerParity.png",
      "width": 640,
      "height": 360,
      "bytes": 7591,
      "sha256": "B8ACB5589DE732273467D214349661AA6924E773243A1FCF741D9DC968B475F2",
      "source_sha256": "C8D2CDB1189C280248165ECD2DDDC8F483ECC31D6ED94BA938F08C6C8F15B596"
    },
    {
      "task": "0057-VoxelWormsTerrain",
      "filename": "0057-VoxelWormsTerrain.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0057-VoxelWormsTerrain.png",
      "width": 640,
      "height": 360,
      "bytes": 4961,
      "sha256": "96615EA425061E393919D2866EBC5A23CF677EA28334CCF4C4F0E6D74504FA29",
      "source_sha256": "6483002F5E3D4BEB5725CF13A062524F3A3DE75DB7F1AFE2922CAFC42506B406"
    },
    {
      "task": "0059-RainEmitter",
      "filename": "0059-RainEmitter.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0059-RainEmitter.png",
      "width": 640,
      "height": 360,
      "bytes": 12904,
      "sha256": "A1779AE31EE6157C0FD30AA2E2F42EE2936F02E687C66E956CF8DD144578A114",
      "source_sha256": "31A2E276A01F648968E9F47B1D51B4EF86051A9C0D348E5CCB79D70B7E60382A"
    },
    {
      "task": "0060-GunShotSound",
      "filename": "0060-GunShotSound.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0060-GunShotSound.png",
      "width": 640,
      "height": 360,
      "bytes": 4307,
      "sha256": "71EBC5A95E5D89D5C38F4B653B8A7D642D59955429871956F777A85A96C7EFEF",
      "source_sha256": "720D874A87572E41E4F253CF4F69449958088884DF58C3BAF46ED78AB17FB613"
    },
    {
      "task": "0062-UIToolkitBubbleDragon",
      "filename": "0062-UIToolkitBubbleDragon.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0062-UIToolkitBubbleDragon.png",
      "width": 640,
      "height": 360,
      "bytes": 9960,
      "sha256": "5F26675B82A019BD154EFC5ADCFED005C3F8B5BD60D60DD9648BFB3745C5671D",
      "source_sha256": "B5FC2DB406A18C766FA9C462752A412EC90204B100DCCAB380401EBFF547D303"
    },
    {
      "task": "0063-MinimapRealization",
      "filename": "0063-MinimapRealization.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0063-MinimapRealization.png",
      "width": 640,
      "height": 360,
      "bytes": 104811,
      "sha256": "1C3670A1CDE8DBA1E17C6977A4DB999459185A07C0FA91FB14E14037E6E895C1",
      "source_sha256": "A83C0CB6B3DCC771C799C9548045DB2A0D8D9C243A894C248FB02C462DB6D5D6"
    },
    {
      "task": "0065-ShootAheadSplitBodyAim",
      "filename": "0065-ShootAheadSplitBodyAim.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0065-ShootAheadSplitBodyAim.png",
      "width": 640,
      "height": 360,
      "bytes": 8069,
      "sha256": "4ADA3F21D449AFA8D09F0C324FEFF767407D9F6FD2D0D32A179A9AD73CD16AA7",
      "source_sha256": "74F57F6E8D97E78BF8DEAA5DBA2857A9A403A78063083854351970F5D62C32FB"
    },
    {
      "task": "0066-Shop3DLetters",
      "filename": "0066-Shop3DLetters.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0066-Shop3DLetters.png",
      "width": 640,
      "height": 360,
      "bytes": 10095,
      "sha256": "3AD09B9276D4FF22FB70DB908E63E17BDF2FCD5EDCC49C2773617477EFD7AFD6",
      "source_sha256": "A37956A6BCB7E0C146FF2B4072F9343E46F8C0EC3232488AA8187B6C326C7E3D"
    },
    {
      "task": "0067-TerrainRiverWaterAssembly",
      "filename": "0067-TerrainRiverWaterAssembly.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0067-TerrainRiverWaterAssembly.png",
      "width": 640,
      "height": 360,
      "bytes": 23317,
      "sha256": "FDDE7CC3FF6576FBE759AFF04B43657C09B1ABAD36158325F490958EFA9D4962",
      "source_sha256": "B9A485CBCCFEC1F92B46F6328564E9923C49C62771C411684F537599F0D8794B"
    },
    {
      "task": "0068-ShanghaiCircuitTerrainPaint",
      "filename": "0068-ShanghaiCircuitTerrainPaint.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0068-ShanghaiCircuitTerrainPaint.png",
      "width": 640,
      "height": 360,
      "bytes": 17261,
      "sha256": "B142EB1AE9EBA6879A4A925018904E9A39DBEAB00E05E2031CD055064BB5217F",
      "source_sha256": "8BAE1288A4F7FEB66530803C636B1AEFEDCE40E08A08C1157327BC7AED873600"
    },
    {
      "task": "0069-TrenchAssembly",
      "filename": "0069-TrenchAssembly.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0069-TrenchAssembly.png",
      "width": 640,
      "height": 360,
      "bytes": 10095,
      "sha256": "3AD09B9276D4FF22FB70DB908E63E17BDF2FCD5EDCC49C2773617477EFD7AFD6",
      "source_sha256": "A37956A6BCB7E0C146FF2B4072F9343E46F8C0EC3232488AA8187B6C326C7E3D"
    },
    {
      "task": "0070-CameraPlacement",
      "filename": "0070-CameraPlacement.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0070-CameraPlacement.png",
      "width": 640,
      "height": 360,
      "bytes": 5337,
      "sha256": "61C732E910E2427F5708C91BD797B71411829AE6394A020091D91CF229EFFC22",
      "source_sha256": "6BDA8465B39A8E8E8E731F5C3145FDEBBFB16BD6AB89529B736F40A521B8B5A1"
    },
    {
      "task": "0071-PlantsDecoration",
      "filename": "0071-PlantsDecoration.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0071-PlantsDecoration.png",
      "width": 640,
      "height": 360,
      "bytes": 23317,
      "sha256": "FDDE7CC3FF6576FBE759AFF04B43657C09B1ABAD36158325F490958EFA9D4962",
      "source_sha256": "B9A485CBCCFEC1F92B46F6328564E9923C49C62771C411684F537599F0D8794B"
    },
    {
      "task": "0072-CastleDestruction",
      "filename": "0072-CastleDestruction.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0072-CastleDestruction.png",
      "width": 640,
      "height": 360,
      "bytes": 9228,
      "sha256": "4C0ED712010AD48EEA9E8B505BE7031765245D0C212468B8ACA8A997846F9370",
      "source_sha256": "4E65B7FBE2D54063946C30815DAD23E1B4553310035910D3C99184695A4504EB"
    },
    {
      "task": "0073-CastleConstruction",
      "filename": "0073-CastleConstruction.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0073-CastleConstruction.png",
      "width": 640,
      "height": 360,
      "bytes": 9188,
      "sha256": "FEA5D88A95E05516F8713CD2735183298D86C22C9B10CBE09E82B9F29FB52B54",
      "source_sha256": "C26630978AED357E20953DBEE5D3127D8F1CD66989B1556564413A3E84420377"
    },
    {
      "task": "0075-CrystalFragment",
      "filename": "0075-CrystalFragment.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0075-CrystalFragment.png",
      "width": 640,
      "height": 360,
      "bytes": 16450,
      "sha256": "692780AF3F649F2A0849C9C73801468254A531BC3805535BDCB821B1B09FFE8C",
      "source_sha256": "C6BB749B2F5FC35409C140348AF2BCF31ED2519A655D8B9EA7356CB5A93C74F7"
    },
    {
      "task": "0076-BuildHouseFromDesign",
      "filename": "0076-BuildHouseFromDesign.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0076-BuildHouseFromDesign.png",
      "width": 640,
      "height": 360,
      "bytes": 8984,
      "sha256": "904CBA5643CE053E9A06B14BA5E2FC6848D0D6369DB747A9D9734F893C0CCC97",
      "source_sha256": "2C4CA736FCD458D7645D42B8DFEFC2C7CC3B43C42185AFD333D18F155DF19D76"
    },
    {
      "task": "0077-TakeOffAndLanding",
      "filename": "0077-TakeOffAndLanding.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0077-TakeOffAndLanding.png",
      "width": 640,
      "height": 360,
      "bytes": 10919,
      "sha256": "3BD76252274988F3FF02BAECDB447C25C360D38F3E5BF620E020D4639F4B30C3",
      "source_sha256": "2871F5829DD4D4CF857B01D3336C4AFBC1545FB9E8CBA4375AC8D8EBDE7C7DD5"
    },
    {
      "task": "0078-JetHUD",
      "filename": "0078-JetHUD.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0078-JetHUD.png",
      "width": 640,
      "height": 360,
      "bytes": 24180,
      "sha256": "77CF27943CCF0C4B594D85B5F89D91F822947294693573C43B5B1DDCB82384C5",
      "source_sha256": "88D311FB9663784A0AF2AFA36C218B2E7D0F501AC2B048F9B454EB4A3EEF251A"
    },
    {
      "task": "0079-FPSRemoteWeaponAnimationSync",
      "filename": "0079-FPSRemoteWeaponAnimationSync.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0079-FPSRemoteWeaponAnimationSync.png",
      "width": 640,
      "height": 360,
      "bytes": 4308,
      "sha256": "F39CF323A34E525E0522C3DE16EBE56B32CC6105BB40FC49B9FE9934A68A9550",
      "source_sha256": "1889B0F9DF5A4FC19B4B922680AF5623BBAF464C658BA2DA16A95482CA21EFA0"
    },
    {
      "task": "0080-UrbanRoads",
      "filename": "0080-UrbanRoads.jpg",
      "source": "C:\\UnitySHA\\UnityBench\\agent-bench\\output\\initial-screenshots\\0080-UrbanRoads.png",
      "width": 640,
      "height": 360,
      "bytes": 4373,
      "sha256": "EFAC096BC5036914DB3559CA0EFD6C6D5734907E5C0806A926BF00BA7EE90D94",
      "source_sha256": "4BFA2542FE1279C5541F1469202A74D9326C023731D3B97747706789C2142A54"
    }
  ]
}

